Ab initio calculation of charge symmetry breaking in $A=7$ and $8$ $\Lambda$-hypernuclei

The separation energies of the isospin triplet $^7_\Lambda\mathrm{He}$, $^7_\Lambda \mathrm{Li^{*}}$, $^7_\Lambda$Be, and the $T=1/2$ doublet $^8_\Lambda$Li, $^8_\Lambda$Be are investigated within the no-core shell model. Calculations are performed based on a hyperon-nucleon potential derived from chiral effective field theory at next-to-leading order. The potential includes the leading charge-symmetry breaking (CSB) interaction in the $\Lambda $N channel, whose strength has been fixed to the experimentally known difference of the $\Lambda$ separation energies of the mirror hypernuclei $^4_\Lambda \mathrm{He}$ and $^4_\Lambda \mathrm{H}$. It turns out that the CSB predicted for the $A=7$ systems is small and agrees with the splittings deduced from the empirical binding energies within the experimental uncertainty. In case of the $A=8$ doublet, the computed CSB is somewhat larger than the available experimental value. Using other experimental input for $A=4$ can change this prediction moving it closer to experiment.

==> figures/csb.dat <==
# inter    & spin   &   T &  YN  &   NN &  pert &  full    \\     
\hline
NLO13(500) & 0      &  44 &  200 &   16 &  261 &   265(14) \\
NLO13(550) & 0      &  46 &  191 &   20 &  257 &   261(14) \\
NLO13(600) & 0      &  44 &  187 &   20 &  252 &   256(14) \\
NLO13(650) & 0      &  38 &  189 &   18 &  245 &   249(14) \\
\hline
NLO19(500) & 0      &  14 &  224 &    5 &  243 &   249(14) \\
NLO19(550) & 0      &  14 &  226 &    7 &  247 &   252(14) \\
NLO19(600) & 0      &  22 &  204 &   12 &  238 &   243(14) \\
NLO19(650) & 0      &  26 &  207 &   12 &  245 &   250(14) \\
\hline
NLO13(500) & 1      &   5 &  -90 &   15 &  -71 &   -66(14) \\
NLO13(550) & 1      &   5 &  -86 &   18 &  -63 &   -56(14) \\
NLO13(600) & 1      &   4 &  -83 &   19 &  -59 &   -53(14) \\
NLO13(650) & 1      &   3 &  -80 &   17 &  -59 &   -55(14) \\
\hline
NLO19(500) & 1      &   1 &  -84 &    3 &  -80 &   -75(14) \\
NLO19(550) & 1      &   2 &  -81 &    2 &  -77 &   -72(14) \\
NLO19(600) & 1      &   4 &  -82 &    6 &  -71 &   -67(14) \\
NLO19(650) & 1      &   4 &  -79 &    9 &  -66 &   -69(14) \\
\hline

